Low-frequency Selection Switch based Cell-to-Cell Battery Voltage Equalizer with Reduced Switch Count

A selection switch based cell-to-cell voltage equalizer requires only one dual-port dc-dc converter shared by all the cells. A cell-to-cell voltage equalizer is proposed that utilizes a capacitively level-shifted Cuk converter and low-frequency cell selection switches. The absence of isolation transformer and diodes in the equalizer leads to high efficiency, and the use of low-frequency selection switches significantly reduces the cost of the drive circuits. A low-frequency cell selection network is proposed using bipolar voltage buses, where the switch count is almost half, compared to the existing low-frequency cell-to-cell equalizers for the case of a large number of cells. A novel approach for cell voltage recovery compensation is proposed, which reduces the number of operations of the selection switches and the equalization time. The proposed equalizer is implemented with relays and verified with an 8-cell Li-ion stack. The developed prototype shows the efficiency of over 90\% and good voltage balancing performance during charging, discharging, and varying load conditions. Experimental results also show about one order of magnitude reduction in the number of relay switchings and a significant reduction in equalization time using the proposed voltage compensation.

==> Plots/dpdt_eff_plot.txt <==
0.974	85.1
1.239	87.7
1.524	89.1
1.704	90.4
1.966	90.8
2.188	91.3
2.478	91.6
2.964	91.9
3.581	91.8
4.641	91.6
6.005	91.3
7.617	91.3
9.709	91
10.743	90.7
11.924	91
13.169	91.4
15.078	91.2
17.75	90.5
20.223	90.1
24.171	89.2


==> Plots/dpdt_eff_plot_li_only.txt <==
0.304	89.1
0.754	92.8
1.083	92.5
1.487	92
1.833	90.8
2.268	89.4
2.798	87.2
3.57	84.2


==> Plots/dpdt_eff_plot_li_only1.txt <==
0.304	89.1
0.754	92.8
1.083	92.5
1.487	92
1.833	90.8


==> Plots/spst_eff_plot.txt <==
1.005	90.5
1.246	92.3
1.443	93.1
1.705	93.9
1.986	94.2
2.208	94.7
2.661	94.9
3.597	95
4.614	94.7
5.674	94.2
7.466	94.3
8.475	94.5
9.546	94.6
12.056	94.7
14.016	94.4
16.326	94
18.554	93.6
20.597	93.1
22.552	92.7
23.795	92.5



==> Plots/spst_eff_plot_li_only.txt <==
0.275	93.2
0.78	95.1
1.106	94.8
1.468	94.1
1.867	93.3
2.23	92.4
2.585	92
2.964	90.6
3.298	89.5
3.608	88.7


==> Plots/spst_eff_plot_li_only1.txt <==
0.275	93.2
0.78	95.1
1.106	94.8
1.468	94.1
1.867	93.3

